Can Authoritative Governments Abuse the Right to Access?

The right to access is a great tool provided by the GDPR to empower data subjects with their data. However, it needs to be implemented properly otherwise it could turn subject access requests against the subjects privacy. Indeed, recent works have shown that it is possible to abuse the right to access using impersonation attacks. We propose to extend those impersonation attacks by considering that the adversary has an access to governmental resources. In this case, the adversary can forge official documents or exploit copy of them. Our attack affects more people than one may expect. To defeat the attacks from this kind of adversary, several solutions are available like multi-factors or proof of aliveness. Our attacks highlight the need for strong procedures to authenticate subject access requests.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

